Variability In A Low-Mass AGN: Oscillation Or Eruption?

Following the discovery of a new class of X-ray variability seen in four galaxies, dubbed Quasi-Periodic Eruptions (QPEs), we reconsider the variability seen in the low-mass AGN 2XMM J123103.2+110648 to ascertain whether it should be considered the fifth QPE host galaxy. We apply the autocorrelation function to two archival XMM-Newton observations to determine characteristic timescales for variability of $\sim$ 13.52 ks and $\sim$ 14.35 ks. The modelling of lightcurves, both folded at these timescales and unfolded, indicates that a Gaussian model is preferable over a sinusoidal model, with average durations for the bright phases of 6.17 ks and 7.69 ks. In a broad 0.2-1.0 keV band the average amplitude of the bright phases was found to be 2.86 and 8.56 times the quiescent count rate. The pattern of variability seen in 2XMM J123103.2+110648 cannot be definitively declared as a series of Quasi-Periodic Eruptions. Instead, this suggests there may be a continuum of quasi-periodic variability ranging from eruptions to oscillations being caused by a single mechanism. This offers the possibility of finding further sources that continue to bridge the gap between QPEs and Quasi-Periodic Oscillations. A targeted analysis of 47 observations of 11 other low-mass AGN $(log(M_{BH}) \lesssim 6)$ found no evidence of QPE or QPO-like behaviour in a sample of other similar mass objects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
